Content Adaptive Optimization for Neural Image Compression

The field of neural image compression has witnessed exciting progress as recently proposed architectures already surpass the established transform coding based approaches. While, so far, research has mainly focused on architecture and model improvements, in this work we explore content adaptive optimization. To this end, we introduce an iterative procedure which adapts the latent representation to the specific content we wish to compress while keeping the parameters of the network and the predictive model fixed. Our experiments show that this allows for an overall increase in rate-distortion performance, independently of the specific architecture used. Furthermore, we also evaluate this strategy in the context of adapting a pretrained network to other content that is different in visual appearance or resolution. Here, our experiments show that our adaptation strategy can largely close the gap as compared to models specifically trained for the given content while having the benefit that no additional data in the form of model parameter updates has to be transmitted.

==> evaluation/LucidDreams_HD/bpg444.csv <==
bpp,psnr
0.02303236607142857,29.438907161697326
0.03680071924603175,31.0778704420186
0.0588640873015873,33.35875035684587
0.09264037698412701,35.066772398947464
0.14222358630952375,36.87120014935382
0.20994184027777776,38.68884443451612
0.29875818452380953,40.4730976837248
0.4104763144841269,42.21195878817693
0.550278273809524,43.87509468338873
0.7223891369047617,45.460335299537334
0.9376381448412697,46.92265171931343
1.219504836309524,48.275739246097864
1.5818100198412697,49.55565937527116
2.1173621031746026,50.78908705686818
2.954498635912698,52.14516659350094
4.011539682539682,53.488150407687996
4.826807167658732,54.10744509161683


==> evaluation/LucidDreams_HD/full_coco+adapt.csv <==
bpp,psnr
0.22106790475902108,38.87102997968923
0.31378342256659547,40.968196507577126
0.47623115562257307,43.24544838655338
0.6353433691319965,44.93598412205872


==> evaluation/LucidDreams_HD/full_coco+proba.csv <==
bpp,psnr
0.22287285068205415,38.48377259240178
0.3156057388299987,40.20618361001418
0.4859007361389342,42.97233635793755
0.6548169326498394,44.64043216784186


==> evaluation/LucidDreams_HD/full_coco.csv <==
bpp,psnr
0.22794401415756774,38.48377259240178
0.32646775841712955,40.20618361001418
0.5028945933069502,42.97233635793755
0.6693571103186835,44.64043216784186


==> evaluation/LucidDreams_HD/full_luciddreams.csv <==
bpp,psnr
0.19214631910834998,38.200627361719825
0.2780234092473983,40.1877187285519
0.430048578154473,42.76224639262153
0.5751808123929162,44.92056824786892


==> evaluation/LucidDreams_HD/jpeg2000.csv <==
0.11797420634920636;15.118970661563711;
0.12170200892857143;15.122596909922537;
0.1256072668650794;15.125228232763856;
0.1296773313492063;15.126861724698387;
0.13408866567460312;15.128935478086769;
0.13886433531746034;15.131231846651037;
0.1438348214285714;15.133203002498014;
0.14940897817460316;15.135945620202573;
0.15524069940476193;15.138281006566942;
0.16164818948412704;15.14076711806034;
0.16864471726190472;15.143331116823934;
0.17616567460317453;15.147232021518402;
0.1843339533730159;15.150737126582941;
0.19364248511904755;15.151611290417698;
0.20353906250000003;15.15144587682748;
0.21462338789682542;15.152329264213238;
0.22705208333333338;15.15458039189878;
0.2409630456349206;15.156546758355804;
0.2568883928571429;15.157999795071133;
0.2744346478174604;15.158708099025567;
0.29507576884920633;15.161133595296464;
0.3192310267857143;15.160539240863434;
0.34747433035714287;15.161944135834489;
0.38093154761904763;15.1630158362738;
0.42192299107142855;15.162013478527017;
0.4724884672619047;15.1620381220548;
0.5369180307539683;15.160769891865447;
0.6218468501984127;15.160135088199173;
0.7379303075396824;15.159113731386693;
0.9047116815476187;15.158199544197592;
1.1697842261904763;15.155203837766255;
1.6556982886904765;15.152797286644958;
2.8196137152777783;15.150110664842071;


==> evaluation/LucidDreams_HD/webp.csv <==
bpp,psnr
0.09135664682539683,30.60792306823729
0.11622544642857141,31.669820692451147
0.1336066468253968,32.62771790923939
0.14927083333333332,33.17056167641599
0.1638008432539683,33.05835619141207
0.17773660714285716,33.545330292404195
0.1916299603174603,34.5412200291911
0.20513988095238098,34.271669039355146
0.21960565476190474,35.22044821230386
0.23317336309523812,35.6402829796614
0.2475721726190476,36.04937685834502
0.2616026785714286,36.38837389547872
0.2745979662698413,36.66578539006965
0.2884382440476191,36.83908914154388
0.30141071428571425,37.230395968115964
0.3142547123015874,37.52795521451938
0.328905753968254,37.847247839883536
0.3412341269841271,38.10151999989283
0.3536748511904761,38.32546746670213
0.36716889880952397,38.71627569879866
0.38081473214285716,38.820338511138324
0.39566418650793655,39.16510015631377
0.40959201388888894,39.37800063748607
0.4249707341269841,39.46230160033876
0.4407879464285713,39.8022843005489
0.47065153769841256,40.062564301136376
0.5296006944444446,40.872046841842604
0.5967251984126983,41.62809802506817
0.6828172123015874,42.56020634845028
0.7994712301587299,43.54769042138937
0.9618199404761908,44.59266478281174
1.206062003968254,45.81694469062385
1.5205607638888892,46.961730716853786


==> evaluation/Meridian_HD/bpg444.csv <==
bpp,psnr
0.014611483134920635,31.722586983800785
0.0211123511904762,33.4519196015009
0.030917162698412694,35.536215711427644
0.045208953373015864,37.170167667531096
0.06673834325396824,38.84557298316482
0.09767807539682541,40.50020638615141
0.1429840029761904,42.1718875620448
0.20685776289682545,43.84622709597784
0.2963652033730158,45.51626814770489
0.4183614831349206,47.131266803270556
0.5830391865079366,48.669360589763066
0.8101662946428569,50.16639717747598
1.117746651785714,51.582629190181216
1.5431055307539683,52.887407769403424
2.138384672619048,54.28991547507552
2.8910905257936506,55.66917246777136
3.4666057787698397,56.28713841807413


==> evaluation/Meridian_HD/full_coco+adapt.csv <==
bpp,psnr
0.10849168473765963,40.53366598392798
0.15909503326529545,43.02839770892543
0.26757783543495905,45.1095390868403
0.3785243805249533,46.702957701975365


==> evaluation/Meridian_HD/full_coco+proba.csv <==
bpp,psnr
0.10607377979372223,40.15773696659892
0.16059009996198473,41.33699441556136
0.26313300496765546,44.78741194861292
0.3866183054731005,46.62592128242821


==> evaluation/Meridian_HD/full_coco.csv <==
bpp,psnr
0.11406298150618872,40.15773696659892
0.16960783470244625,41.33699441556136
0.2894085850602104,44.78741194861292
0.4043142407281058,46.62592128242821


==> evaluation/Meridian_HD/full_meridian.csv <==
bpp,psnr
0.08422103899043232,40.48249232639817
0.12312869815954142,42.37412262654955
0.20332788478050903,44.10352785957128
0.2975800048808258,46.357004100728886


==> evaluation/Meridian_HD/jpeg2000.csv <==
0.11650099206349204;20.01452640648587;
0.12007948908730154;20.01610761499826;
0.1238736359126984;20.017621950373456;
0.12782986111111105;20.020722903547252;
0.13219717261904762;20.02140842166419;
0.13676612103174604;20.023337976236625;
0.14170845734126986;20.02425504189243;
0.14704997519841273;20.025635029902123;
0.15274094742063496;20.02773677361629;
0.1588642113095238;20.030614373332906;
0.1656617063492063;20.032547353220135;
0.17298635912698407;20.03334082711947;
0.18084387400793642;20.034667274171948;
0.1895491071428571;20.035657851840796;
0.19919171626984122;20.03626185670193;
0.20984499007936508;20.03640723751498;
0.22165265376984128;20.03690701095184;
0.23479563492063485;20.036341052813377;
0.2494249751984126;20.037114766961768;
0.26646416170634923;20.036586353630998;
0.28551438492063486;20.035383140979743;
0.30767968749999997;20.03457926937214;
0.33399627976190477;20.032592369928306;
0.364991195436508;20.03093681785392;
0.4027625248015873;20.029432510546656;
0.44989570932539674;20.027485738154095;
0.5094107142857143;20.025101468166877;
0.5856163194444446;20.022490921329855;
0.6904521329365079;20.0200054640084;
0.8416841517857142;20.018291063872606;
1.0732956349206344;20.0166813868304;
1.4664640376984122;20.01436610859595;
2.2764630456349204;20.014204065002765;


==> evaluation/Meridian_HD/webp.csv <==
bpp,psnr
0.05643353174603173,32.55571889488446
0.06782118055555554,33.77954288461868
0.07533680555555555,34.303937922701145
0.08239905753968252,34.792795130088
0.08881299603174606,34.827375659913706
0.09540972222222222,35.23260972177719
0.10175049603174605,36.08638367453088
0.10854836309523809,35.97789486436426
0.11561458333333337,36.657586076569345
0.12198239087301589,37.18213158939868
0.1291031746031746,37.58262755298412
0.13666840277777775,38.074463177848955
0.14359771825396828,38.33314491408036
0.1506656746031746,38.78180098358773
0.15721949404761898,38.83256255132319
0.16485639880952385,39.06510568760294
0.17230555555555555,39.31268080490273
0.1784265873015872,39.526650453881416
0.18547296626984122,40.09289331840039
0.19410292658730155,40.237689853823284
0.20113566468253977,40.65354817991533
0.2090434027777778,40.64180999851127
0.21656969246031746,40.68803825998153
0.22659201388888894,41.084091578344136
0.23698784722222221,41.082122595813416
0.25306001984126986,41.58163867855052
0.2874821428571429,41.98413684216722
0.3313893849206348,43.10197015859193
0.38609945436507936,44.123272480197315
0.468312003968254,45.107288646916835
0.5863898809523808,46.181313649865515
0.7793082837301586,47.421470187165575
1.017751736111112,48.55588458116145


==> evaluation/Netflix_4k/bpg444.csv <==
bpp,psnr
0.015025571469907408,30.49640978702692
0.023117657696759254,31.754280484613094
0.035414930555555564,33.068357113320225
0.05356278935185186,34.30647691565136
0.0802247902199074,35.50072328593286
0.1195158058449074,36.671281293940666
0.17887333622685184,37.835610250551454
0.27078569878472214,39.04855245817018
0.42744198495370356,40.44540237865428
0.688514937789352,42.06148522261686
1.0791177300347221,43.83605396074257
1.6278727213541664,45.764421117014145
2.2604423466435186,47.37222127068029
3.051559244791667,48.717537188276964
4.134986111111111,49.96865605077411
5.334520326967594,50.91087198648806
6.2183195167824055,51.207819528239604


==> evaluation/Netflix_4k/full_coco+adapt.csv <==
bpp,psnr
0.12881354834415296,37.087405671573286
0.19733366143261943,38.256175904525705
0.336657296286689,39.865715013834134
0.5533035203086005,41.476014993817714


==> evaluation/Netflix_4k/full_coco+proba.csv <==
bpp,psnr
0.13309890727643614,37.075041495703495
0.20081100064736826,38.120207766508884
0.36195107555389405,39.94681590815054
0.6265141093642623,41.655725923046084


==> evaluation/Netflix_4k/full_coco.csv <==
bpp,psnr
0.14262840605665142,37.075041495703495
0.21446283153251364,38.120207766508884
0.37969190106568507,39.94681590815054
0.635755590580128,41.655725923046084


==> evaluation/Netflix_4k/full_netflix4k.csv <==
bpp,psnr
0.1205980989182437,37.26937206735346
0.17350066939989728,38.33423552531474
0.3111096334457397,40.29827427601649
0.5365497017613162,41.879294786690515


==> evaluation/Netflix_4k/full_netflixHD+adapt.csv <==
bpp,psnr
0.12180794979466332,37.06341918106179
0.17758181824507535,38.21691201517192
0.30890204595636445,39.94198554771868
0.49876634269290504,41.45146550066027


==> evaluation/Netflix_4k/full_netflixHD+proba.csv <==
bpp,psnr
0.12712359073426993,37.05235991711054
0.1917336487063655,38.14321401750175
0.34250510480668805,39.982271325690206
0.5282191796479402,41.48002029973093


==> evaluation/Netflix_4k/full_netflixHD.csv <==
bpp,psnr
0.13778774038067573,37.05235991711054
0.20559770704198768,38.14321401750175
0.3546323408550687,39.982271325690206
0.5774089164027463,41.48002029973093


==> evaluation/Netflix_4k/webp.csv <==
bpp,psnr
0.06541399016203704,30.33248030314886
0.07963418692129631,31.490785455520165
0.08977278645833332,32.17324741855034
0.09856040219907408,32.63728999738223
0.10698025173611113,33.107607189366576
0.11470638020833332,33.42900055988177
0.12248386863425928,33.73451205727249
0.1302273582175926,34.01270338680814
0.1384011863425926,34.31965293599435
0.14649616608796295,34.6407910606791
0.15510539641203705,34.89866723574954
0.1642290943287037,35.138675870206406
0.17255483217592588,35.354126609414664
0.18123488136574076,35.57795297129578
0.19065407986111108,35.797306639885235
0.19979239004629626,36.001179687952224
0.20977567997685184,36.218588754717466
0.2192841435185185,36.380782297854395
0.22984252025462962,36.568582226160885
0.24011986400462967,36.73573842121033
0.2513328269675926,36.900508668211835
0.2645054976851852,37.05477666747619
0.2772705439814815,37.208273117479145
0.2909953703703704,37.35704976380317
0.30761725983796295,37.54534989490804
0.33730649594907414,37.83200191633195
0.39944104456018514,38.37723870628416
0.4792567997685185,38.978378548993284
0.5971696325231481,39.71124445845708
0.7801047453703704,40.72634957323209
1.0370204716435185,41.89295951659356
1.4540725549768516,43.44346063064902
1.9299354745370372,44.82030195125124


==> evaluation/Tecnick/bpg.csv <==
bpp,psnr
0.03958766666666667,26.328041082772344
0.06323533333333335,27.806502290560264
0.09975388888888888,29.35112779074826
0.15373233333333336,30.957692605485004
0.2319018888888889,32.61444400172834
0.3409364444444444,34.28125659815623
0.4921860555555555,35.94619079128192
0.6984554999999998,37.60842724801357
0.981859888888889,39.29123183865002
1.3716386666666667,40.99464632459908
1.9154182777777777,42.751768093380655
2.6739019444444443,44.66627554222336
3.637961166666665,46.53970538334355
4.871231611111113,48.2951015250407
6.484472111111111,50.25677718184387
8.241890166666664,52.313069373573356
9.331641277777775,53.05354058450771


==> evaluation/Tecnick/bpg420.csv <==
bpp,psnr
0.03925155555555555,26.251348303099235
0.06266916666666666,27.72563608562254
0.09671499999999998,29.15441435498555
0.1431649444444445,30.478031695672847
0.2110642777777778,31.93839850212636
0.30283738888888884,33.37575476438851
0.4243444999999999,34.758621999811844
0.5902596111111111,36.28609274686275
0.8120631111111112,37.79268066027107
1.1047063888888886,39.22615255916014
1.5066847222222222,40.597184098825345
2.0499165555555554,42.04484445457358
2.7169088333333327,43.20303677023318
3.5021885555555565,44.08756471028607
4.393462055555556,44.85726233083391
5.231090833333335,45.41677715921273
5.756559888888892,45.569361703920386


==> evaluation/Tecnick/full+adapt.csv <==
bpp,psnr
0.330774222792,35.0259661134
0.474902209259,36.6001140549
0.76662152449,38.7677950257
1.0701109344,40.383036621


==> evaluation/Tecnick/full.csv <==
bpp,psnr
0.342604093767,34.6859002042
0.495114144885,36.2207249034
0.801874753969,38.4746866847
1.12383473151,40.0543162184


==> evaluation/Tecnick/jpeg.csv <==
bpp,psnr
0.08231950000000002,22.238829902960557
0.11080833333333338,23.63610285342955
0.1704249444444445,26.338877397709098
0.2243664444444444,27.8885647491298
0.2740666111111111,28.97807629792336
0.3188354444444446,29.704208688162456
0.3599150000000001,30.327039185982287
0.399489777777778,30.81819401400778
0.4364844999999998,31.266057311240164
0.4734968888888889,31.636623196317238
0.5050333888888888,31.95025383667521
0.5357516111111109,32.2429576973071
0.5674363333333333,32.49539074436871
0.5950900555555559,32.70838543774116
0.6254701111111113,32.92578636934535
0.6587368333333333,33.166061049603414
0.6890201111111112,33.35358510118626
0.710448,33.52116831710002
0.7376871666666668,33.67675719459257
0.7770148888888884,33.88333754438682
0.8118900000000001,34.08015302606329
0.8487802777777779,34.28776992994543
0.8947575555555559,34.54865956686254
0.9560711666666666,34.82328730278335
1.0176052222222223,35.11244873649914
1.084363388888889,35.44479812904682
1.1838952777777778,35.80502135328007
1.3027995000000003,36.262923823575704
1.4501468888888889,36.79429920380612
1.6663359999999998,37.45192901747716
2.5371948888888882,40.59249505396938
3.203703777777777,42.05461218233392
4.683852222222221,44.730893934722


==> evaluation/Tecnick/jpeg2000.csv <==
bpp,psnr
0.1198007777777778,28.523353420047734
0.12349405555555554,28.625380874796
0.12734055555555554,28.72913226540103
0.13164827777777785,28.842593052415996
0.13618850000000005,28.95953282062812
0.14095866666666665,29.080966977109682
0.14610050000000002,29.20660250747584
0.15168388888888892,29.336659169657846
0.15762961111111115,29.46878801204186
0.16416033333333327,29.609827701459277
0.17117794444444434,29.757262793951217
0.17882627777777782,29.916427231875186
0.18715594444444442,30.0777124173999
0.19643333333333332,30.25504409644262
0.20655733333333334,30.442723870758737
0.21789238888888898,30.643562591714723
0.23047283333333335,30.85535393882896
0.24462655555555565,31.08590033964307
0.2606083888888888,31.333022465625856
0.2787936111111112,31.600496535731768
0.2997296111111112,31.887084180941883
0.3240264999999999,32.20039803306214
0.35263194444444446,32.544067927666795
0.38670127777777763,32.93035414770197
0.42822083333333316,33.35773596098245
0.4796026666666667,33.84331040491782
0.5451096111111111,34.413744683861594
0.6311669444444444,35.07350453950468
0.7495942222222225,35.8505161470477
0.9226340555555551,36.82982542848167
1.1995569444444443,38.10557599334753
1.713618666666667,39.898202276612636
2.999022388888889,43.017560147965575


==> evaluation/Tecnick/simple+adapt.csv <==
bpp,psnr
0.41204228431,33.575087026
0.74584102422,36.3768018796
0.968138713837,37.6074069918


==> evaluation/Tecnick/simple.csv <==
bpp,psnr
0.415997760743,33.2755987229
0.759517806768,36.0965994304
0.988528519869,37.3640156406


==> evaluation/Tecnick/test_adapted_only_hyperprior_lantents_coco_gmm_to_Tecnick.csv <==
bpp,psnr
0.337840025626,34.6859002042
0.488391136369,36.2207249034
0.79267878201,38.4746866847
1.11201368697,40.0543162184


==> evaluation/Tecnick/test_adapted_only_main_lantents_coco_gmm_to_Tecnick.csv <==
bpp,psnr
0.336584213969,35.0495392373
0.484172593048,36.6316652788
0.784788232363,38.8189477134
1.09472558142,40.4310148898


==> evaluation/Tecnick/test_lower_lr_adapted_only_hyperprior_lantents_coco_gmm_to_Tecnick.csv <==
bpp,psnr
0.338730191884,34.6859002042
0.489492183186,36.2207249034
0.794317136612,38.4746866847
1.11380313302,40.0543162184


==> evaluation/Tecnick/webp.csv <==
bpp,psnr
0.1363615555555556,27.638032311954536
0.17327122222222216,28.695664055410074
0.1984568888888889,29.302339767425938
0.22141577777777782,29.810468765044615
0.24290944444444443,30.238069303053003
0.26340033333333346,30.600662742666795
0.28278988888888873,30.92838560133931
0.30272600000000005,31.248570109193352
0.3236616666666666,31.556904403651323
0.3439788888888888,31.858732209454484
0.3652991111111112,32.15354582613271
0.38743733333333347,32.45621869350304
0.4071635555555555,32.70948238167543
0.4289808888888888,32.99609479969382
0.4488772222222223,33.238218048984734
0.469265111111111,33.47024783965032
0.49120333333333344,33.71076693243022
0.5095105555555557,33.888436327200864
0.5301997777777777,34.09505529335436
0.5504163333333334,34.29487354464005
0.5716477777777778,34.486964529328496
0.5940598888888888,34.67081077508818
0.6166129999999999,34.85934270514039
0.6407107777777777,35.03817842738485
0.6673756666666668,35.24200267025886
0.7144948888888889,35.57140704905416
0.8111017777777778,36.18800778202289
0.9299131111111113,36.86117862574095
1.078060888888889,37.55833339771782
1.2943935555555555,38.431177352917146
1.5994279999999998,39.353382270161944
2.0832846666666662,40.45378205053427
2.711497888888889,41.440164745321454

